Expectation vs. Reality: Towards Verification of Psychological Games

Game theory provides an effective way to model strategic interactions among rational agents. In the context of formal verification, these ideas can be used to produce guarantees on the correctness of multi-agent systems, with a diverse range of applications from computer security to autonomous driving. Psychological games (PGs) were developed as a way to model and analyse agents with belief-dependent motivations, opening up the possibility to model how human emotions can influence behaviour. In PGs, players' utilities depend not only on what actually happens (which strategies players choose to adopt), but also on what the players had expected to happen (their belief as to the strategies that would be played). Despite receiving much attention in fields such as economics and psychology, very little consideration has been given to their applicability to problems in computer science, nor to practical algorithms and tool support. In this paper, we start to bridge that gap, proposing methods to solve PGs and implementing them within PRISM-games, a formal verification tool for stochastic games. We discuss how to model these games, highlight specific challenges for their analysis and illustrate the usefulness of our approach on several case studies, including human behaviour in traffic scenarios.

==> csv/crossing/crossing_1.txt <==
alpha,r,c,w,m,car,ped
1.0,0.0,0.0,1.0,1.0,2.0,2.0
1.0,1.0,1.0,0.0,0.0,2.0,1.0
1.0,0.625,0.5,0.5,0.375,1.0,0.750001


==> csv/crossing/crossing_2.txt <==
alpha,r,c,w,m,car,ped
2.0,0.0,0.0,1.0,1.0,2.0,2.0
2.0,1.0,1.0,0.0,0.0,2.0,0.0
2.0,0.75,0.5,0.5,0.25,1.0,0.5


==> csv/crossing/crossing_3.txt <==
alpha,r,c,w,m,car,ped
3.0,0.0,0.0,1.0,1.0,2.0,2.0
3.0,1.0,0.666667,0.333333,0.0,1.333333,0.0
3.0,0.875,0.5,0.5,0.125,1.0,0.25


==> csv/crossing/crossing_4.txt <==
alpha,r,c,w,m,car,ped
4.0,0.0,0.0,1.0,1.0,2.0,2.0
4.0,1.0,0.5,0.5,0.0,1.0,0.0


==> csv/crossing/crossing_5.txt <==
alpha,r,c,w,m,car,ped
5.0,0.0,0.0,1.0,1.0,2.0,2.0

==> csv/cyclist_vehicle/cyclist_vehicle.txt <==
a,c,s,w,g,h,y,p1,p2,p3 
0.823529,0.0,0.0,0.0,1.0,0.176471,1.0,3.640138,8.411765,0.0
0.823529,0.0,0.967685,0.0,0.032315,0.176471,1.0,2.267298,8.411765,0.0
0.0,0.063348,0.97318,0.0,0.02682,1.0,0.936652,6.05364,1.38009,0.0
0.0,1.0,1.0,0.0,0.0,1.0,0.0,20.0,7.0,0.0
1.0,1.0,1.0,0.0,0.0,0.0,0.0,20.0,15.0,0.0
0.0,0.0,0.0,0.0,1.0,1.0,1.0,8.0,15.0,0.0


==> csv/multistage_crossing/crossing_multi_filtered_e_10.txt <==
beta,p1,p2,sum
0.0,16.0500001,9.6499998,25.6999999
0.1,14.89113,10.877765700000001,25.7688957
0.2,14.949949299999997,11.174234900000002,26.124184200000002
0.3,14.652725799999999,11.480807500000001,26.1335333
0.4,14.6886563,11.695733099999998,26.384389399999996
0.5,14.5919646,11.728455400000001,26.320420000000002
0.6,14.7882271,12.3203948,27.108621900000003
0.7,15.051761200000001,12.932041099999998,27.9838023
0.8,14.9116265,13.0059002,27.917526699999996
0.9,14.800251800000002,13.879654200000001,28.679906000000006
1.0,15.5717107,14.610657,30.182367699999997


==> csv/multistage_crossing/crossing_multi_filtered_e_5.txt <==
beta,p1,p2,sum
0.0,7.85,5.75,13.6
0.1,7.691954900000001,5.0892652,12.7812201
0.2,7.4817146999999995,5.1901103,12.671824999999998
0.3,7.455794399999999,5.027335500000001,12.4831299
0.4,7.432337800000001,5.6998376,13.1321754
0.5,7.6098197999999995,5.2426032,12.852422999999998
0.6,7.5964072,6.017748500000001,13.614155700000001
0.7,7.561648,5.8299854,13.3916334
0.8,7.676970399999999,6.0598913,13.7368617
0.9,7.688909499999999,6.2256635000000005,13.914573
1.0,7.899703899999999,5.9948117,13.8945156


==> csv/multistage_crossing/crossing_multi_filtered_e_6.txt <==
beta,p1,p2,sum
0.0,9.75,5.749999799999999,15.499999800000001
0.1,8.6951073,6.5759597,15.271066999999999
0.2,8.920805900000001,7.3541392000000005,16.274945100000004
0.3,8.6571715,6.5031935,15.160365000000002
0.4,8.9678046,6.7926968,15.760501399999999
0.5,8.8907759,7.0038673000000005,15.8946432
0.6,8.6981889,7.044759600000001,15.7429485
0.7,8.767113000000002,6.795843700000001,15.5629567
0.8,9.1785258,8.3155343,17.494060099999995
0.9,9.092893499999999,7.2374920000000005,16.3303855
1.0,9.229047499999998,8.1455995,17.374647


==> csv/multistage_crossing/crossing_multi_filtered_e_7.txt <==
beta,p1,p2,sum
0.0,11.7,6.9333336,18.6333336
0.1,10.5172332,6.9214325,17.4386657
0.2,10.5210268,7.6736317,18.1946585
0.3,10.4670697,7.6742707999999995,18.141340500000002
0.4,10.122278699999999,8.3062134,18.4284921
0.5,10.444490799999999,8.546320900000001,18.990811700000002
0.6,10.734379899999999,8.6155342,19.3499141
0.7,10.2016836,8.566060400000001,18.767744
0.8,10.4812186,9.5509922,20.0322108
0.9,10.804344799999999,9.1797076,19.984052400000003
1.0,10.7106684,9.3124783,20.0231467


==> csv/multistage_crossing/crossing_multi_filtered_e_8.txt <==
beta,p1,p2,sum
0.0,12.85,7.3166666,20.1666666
0.1,11.9543079,9.177718500000001,21.1320264
0.2,11.7757948,9.331492,21.1072868
0.3,11.6356407,9.0984771,20.7341178
0.4,11.7302878,9.1295033,20.859791100000002
0.5,11.678195800000001,9.4182273,21.0964231
0.6,11.340190199999999,10.0958608,21.436051
0.7,11.757012999999999,10.8312763,22.5882893
0.8,12.0177304,10.587813999999998,22.605544399999996
0.9,12.064201,10.9077278,22.9719288
1.0,12.2574399,11.8048341,24.062274000000002


==> csv/multistage_crossing/crossing_multi_filtered_e_9.txt <==
beta,p1,p2,sum
0.0,14.55,8.4499998,22.9999998
0.1,13.2680518,10.101650900000001,23.3697027
0.2,13.4751813,10.037091,23.5122723
0.3,13.3683175,8.967265000000001,22.3355825
0.4,13.242321200000001,10.427252999999999,23.6695742
0.5,13.284112100000002,10.9253504,24.2094625
0.6,13.178437600000004,11.1014133,24.279850900000003
0.7,13.2736559,11.9594483,25.2331042
0.8,13.714347500000002,11.141679299999998,24.856026800000002
0.9,13.638547800000001,11.928659499999998,25.5672073
1.0,14.0723639,11.760430899999998,25.8327948


==> csv/multistage_crossing/crossing_multi_filtered_s_10.txt <==
beta,r,c,w,m
0.0,0.6866666899999998,0.5799999199999999,0.42000008,0.31333331000000003
0.1,0.6173497932467537,0.46681993454545473,0.533180065454545,0.38265021142857125
0.2,0.623937988571429,0.46570244493506524,0.5342975550649347,0.37606201532467515
0.3,0.6220432368831172,0.4639587862337666,0.5360412137662334,0.37795676779220766
0.4,0.6046865615584421,0.4396958381818184,0.5603041618181814,0.3953134446753245
0.5,0.6071585205194807,0.4464035488311692,0.5535964527272723,0.392841484155844
0.6,0.5919808880519486,0.44066250441558463,0.559337495584415,0.40801911532467516
0.7,0.5649940584415589,0.4245678231168834,0.5754321776623371,0.4350059454545452
0.8,0.5277056280519484,0.4088736755844156,0.591126324415584,0.47229437844155814
0.9,0.5156923166233769,0.402124564935065,0.5978754350649347,0.48430768779220745
1.0,0.5308899184415588,0.44411010831168857,0.5558898916883113,0.4691100859740258


==> csv/multistage_crossing/crossing_multi_filtered_s_5.txt <==
beta,r,c,w,m
0.0,0.6711111599999999,0.57333326,0.42666674000000004,0.32888883999999996
0.1,0.6319243800000001,0.49101777454545453,0.5089822254545455,0.3680756272727272
0.2,0.64360518,0.48398254181818184,0.5160174581818182,0.3563948327272727
0.3,0.6591948927272727,0.5039949709090908,0.49600502909090916,0.34080511636363636
0.4,0.6317160090909091,0.4794478618181818,0.5205521381818182,0.36828400181818177
0.5,0.6390309290909091,0.48310259818181817,0.5168974036363638,0.36096907454545446
0.6,0.6390426054545456,0.49486435090909087,0.5051356490909091,0.3609573981818181
0.7,0.6046859963636365,0.4803962509090908,0.5196037490909091,0.3953140109090909
0.8,0.5867747454545454,0.46029480909090914,0.539705190909091,0.4132252636363636
0.9,0.5569732018181818,0.446911569090909,0.5530884309090909,0.4430268054545453
1.0,0.5344932872727274,0.44086871090909086,0.559131289090909,0.4655067145454545


==> csv/multistage_crossing/crossing_multi_filtered_s_6.txt <==
beta,r,c,w,m
0.0,0.7055556,0.6166666,0.38333339999999994,0.29444439999999994
0.1,0.6479787384615382,0.5087343692307694,0.4912656307692306,0.3520212692307692
0.2,0.6485686615384615,0.5027470494505495,0.4972529505494503,0.3514313439560439
0.3,0.64211119010989,0.48673060329670337,0.5132693967032966,0.357888823076923
0.4,0.634094969230769,0.47308558681318696,0.5269144131868131,0.3659050417582417
0.5,0.635982113186813,0.47239820659340676,0.5276017934065933,0.36401789010989005
0.6,0.5999459747252747,0.4549754241758242,0.5450245758241758,0.4000540263736264
0.7,0.5777050824175823,0.4513496021978022,0.5486503978021976,0.42229492417582426
0.8,0.5670449527472526,0.44776920879120885,0.552230791208791,0.43295505384615385
0.9,0.5388513549450548,0.4338819857142858,0.5661180142857141,0.46114864835164837
1.0,0.5368978274725275,0.43739734395604407,0.5626026560439559,0.46310217802197806


==> csv/multistage_crossing/crossing_multi_filtered_s_7.txt <==
beta,r,c,w,m
0.0,0.7539683,0.6333332428571429,0.3666667571428571,0.24603170000000002
0.1,0.63393753,0.49085444785714294,0.5091455521428572,0.3660624742857143
0.2,0.6326147628571427,0.4830833735714287,0.5169166264285714,0.3673852442857144
0.3,0.6231731621428571,0.4764497471428572,0.5235502528571429,0.3768268435714286
0.4,0.6281850414285712,0.48102946571428584,0.5189705342857144,0.37181496571428574
0.5,0.6166667585714285,0.4633375385714286,0.5366624614285714,0.3833332428571429
0.6,0.6086549507142857,0.46578202214285735,0.5342179778571429,0.3913450557142858
0.7,0.5910053514285712,0.4572427271428573,0.5427572728571429,0.4089946535714287
0.8,0.5429576449999999,0.42641057285714296,0.5735894271428574,0.45704235928571446
0.9,0.5353490842857143,0.4204688807142859,0.5795311192857143,0.46465092285714293
1.0,0.5329896685714285,0.4400148535714286,0.5599851464285714,0.46701033571428585


==> csv/multistage_crossing/crossing_multi_filtered_s_8.txt <==
beta,r,c,w,m
0.0,0.791666675,0.6749999124999999,0.32500008750000003,0.20833332499999999
0.1,0.6285431014705881,0.4766808426470588,0.5233191573529413,0.371456904901961
0.2,0.6299684117647059,0.4778643431372548,0.5221356568627453,0.37003159460784324
0.3,0.6316395470588235,0.47492584950980393,0.5250741504901961,0.3683604578431373
0.4,0.6183008196078431,0.4598571480392157,0.5401428519607844,0.3816991852941177
0.5,0.6023629490196076,0.45077163333333325,0.5492283691176472,0.3976370583333334
0.6,0.5911498784313725,0.44361718235294106,0.5563828176470589,0.40885012549019617
0.7,0.5725667882352939,0.4311653250000001,0.5688346764705883,0.4274332171568628
0.8,0.5323707725490194,0.4080907387254902,0.59190926127451,0.46762923333333345
0.9,0.5226197328431371,0.4179564161764705,0.5820435838235296,0.4773802715686276
1.0,0.5347961999999999,0.43912376519607843,0.5608762348039217,0.4652038049019609


==> csv/multistage_crossing/crossing_multi_filtered_s_9.txt <==
beta,r,c,w,m
0.0,0.6123457222222222,0.5037036222222222,0.49629637777777774,0.3876542777777777
0.1,0.6228302122807021,0.4740155740350877,0.5259844259649121,0.37716979298245623
0.2,0.6291197150877197,0.4742403607017544,0.5257596392982454,0.37088028982456156
0.3,0.6297704445614039,0.47634453684210526,0.5236554631578946,0.37022955929824575
0.4,0.6095844070175442,0.45611256526315797,0.5438874347368418,0.39041559894736855
0.5,0.6144335575438602,0.451926396491228,0.5480736070175437,0.3855664456140352
0.6,0.5842785796491231,0.43194502070175417,0.5680549792982453,0.41572142456140365
0.7,0.5636484347368422,0.4221496368421052,0.5778503631578946,0.43635156877193
0.8,0.5303237547368423,0.4073219533333332,0.5926780466666665,0.46967624947368425
0.9,0.5133647800000001,0.4076734210526314,0.5923265789473682,0.4866352259649121
1.0,0.5327673512280703,0.4473948354385965,0.5526051645614033,0.4672326543859649


==> csv/reciprocity_ultimatum/reciprocity_swne_filtered.txt <==
theta1,theta2,r,s,t,g,p1,p2
0.0,0.0,0.0,1.0,0.746055,0.253945,5.0,5.0
0.0,0.1,0.0,1.0,1.0,0.0,5.0,5.8
0.0,0.2,0.0,1.0,1.0,0.0,5.0,6.6
0.0,0.30000000000000004,0.0,1.0,1.0,0.0,5.0,7.4
0.0,0.4,0.0,1.0,1.0,0.0,5.0,8.2
0.0,0.5,0.0,1.0,1.0,0.0,5.0,9.0
0.0,0.6000000000000001,0.0,1.0,1.0,0.0,5.0,9.8
0.0,0.7000000000000001,0.0,1.0,1.0,0.0,5.0,10.6
0.0,0.8,0.0,1.0,1.0,0.0,5.0,11.4
0.0,0.9,0.0,1.0,1.0,0.0,5.0,12.2
0.0,1.0,0.0,1.0,1.0,0.0,5.0,13.0
0.1,0.0,0.0,1.0,1.0,0.0,5.8,5.0
0.1,0.1,0.0,1.0,1.0,0.0,5.8,5.8
0.1,0.2,0.0,1.0,1.0,0.0,5.8,6.6
0.1,0.30000000000000004,0.0,1.0,1.0,0.0,5.8,7.4
0.1,0.4,0.0,1.0,1.0,0.0,5.8,8.2
0.1,0.5,0.0,1.0,1.0,0.0,5.8,9.0
0.1,0.6000000000000001,0.0,1.0,1.0,0.0,5.8,9.8
0.1,0.7000000000000001,0.0,1.0,1.0,0.0,5.8,10.6
0.1,0.8,0.0,1.0,1.0,0.0,5.8,11.4
0.1,0.9,0.0,1.0,1.0,0.0,5.8,12.2
0.1,1.0,0.0,1.0,1.0,0.0,5.8,13.0
0.2,0.0,0.0,1.0,1.0,0.0,6.6,5.0
0.2,0.1,0.0,1.0,1.0,0.0,6.6,5.8
0.2,0.2,0.0,1.0,1.0,0.0,6.6,6.6
0.2,0.30000000000000004,0.0,1.0,1.0,0.0,6.6,7.4
0.2,0.4,0.0,1.0,1.0,0.0,6.6,8.2
0.2,0.5,0.0,1.0,1.0,0.0,6.6,9.0
0.2,0.6000000000000001,0.0,1.0,1.0,0.0,6.6,9.8
0.2,0.7000000000000001,0.0,1.0,1.0,0.0,6.6,10.6
0.2,0.8,0.0,1.0,1.0,0.0,6.6,11.4
0.2,0.9,0.0,1.0,1.0,0.0,6.6,12.2
0.2,1.0,0.0,1.0,1.0,0.0,6.6,13.0
0.30000000000000004,0.0,0.0,1.0,0.0,1.0,7.4,5.0
0.30000000000000004,0.1,0.0,1.0,0.0,1.0,7.4,5.8
0.30000000000000004,0.2,0.0,1.0,0.0,1.0,7.4,6.6
0.30000000000000004,0.30000000000000004,0.0,1.0,0.0,1.0,7.4,7.4
0.30000000000000004,0.4,0.0,1.0,0.0,1.0,7.4,8.2
0.30000000000000004,0.5,0.0,1.0,0.0,1.0,7.4,9.0
0.30000000000000004,0.6000000000000001,0.0,1.0,0.0,1.0,7.4,9.8
0.30000000000000004,0.7000000000000001,0.0,1.0,0.0,1.0,7.4,10.6
0.30000000000000004,0.8,0.0,1.0,0.0,1.0,7.4,11.4
0.30000000000000004,0.9,0.0,1.0,0.0,1.0,7.4,12.2
0.30000000000000004,1.0,0.0,1.0,0.0,1.0,7.4,13.0
0.4,0.0,0.0,1.0,0.0,1.0,8.2,5.0
0.4,0.1,0.0,1.0,0.0,1.0,8.2,5.8
0.4,0.2,0.0,1.0,0.0,1.0,8.2,6.6
0.4,0.30000000000000004,0.0,1.0,0.0,1.0,8.2,7.4
0.4,0.4,0.0,1.0,0.0,1.0,8.2,8.2
0.4,0.5,0.0,1.0,0.0,1.0,8.2,9.0
0.4,0.6000000000000001,0.0,1.0,0.0,1.0,8.2,9.8
0.4,0.7000000000000001,0.0,1.0,0.0,1.0,8.2,10.6
0.4,0.8,0.0,1.0,0.0,1.0,8.2,11.4
0.4,0.9,0.0,1.0,0.0,1.0,8.2,12.2
0.4,1.0,0.0,1.0,0.0,1.0,8.2,13.0
0.5,0.0,0.0,1.0,0.0,1.0,9.0,5.0
0.5,0.1,0.0,1.0,0.0,1.0,9.0,5.8
0.5,0.2,0.0,1.0,0.0,1.0,9.0,6.6
0.5,0.30000000000000004,0.0,1.0,0.0,1.0,9.0,7.4
0.5,0.4,0.0,1.0,0.0,1.0,9.0,8.2
0.5,0.5,0.0,1.0,0.0,1.0,9.0,9.0
0.5,0.6000000000000001,0.0,1.0,0.0,1.0,9.0,9.8
0.5,0.7000000000000001,0.0,1.0,0.0,1.0,9.0,10.6
0.5,0.8,0.0,1.0,0.0,1.0,9.0,11.4
0.5,0.9,0.0,1.0,0.0,1.0,9.0,12.2
0.5,1.0,0.0,1.0,0.0,1.0,9.0,13.0
0.6000000000000001,0.0,0.0,1.0,0.0,1.0,9.8,5.0
0.6000000000000001,0.1,0.0,1.0,0.0,1.0,9.8,5.8
0.6000000000000001,0.2,0.0,1.0,0.0,1.0,9.8,6.6
0.6000000000000001,0.30000000000000004,0.0,1.0,0.0,1.0,9.8,7.4
0.6000000000000001,0.4,0.0,1.0,0.0,1.0,9.8,8.2
0.6000000000000001,0.5,0.0,1.0,0.0,1.0,9.8,9.0
0.6000000000000001,0.6000000000000001,0.0,1.0,0.0,1.0,9.8,9.8
0.6000000000000001,0.7000000000000001,0.0,1.0,0.0,1.0,9.8,10.6
0.6000000000000001,0.8,0.0,1.0,0.0,1.0,9.8,11.4
0.6000000000000001,0.9,0.0,1.0,0.0,1.0,9.8,12.2
0.6000000000000001,1.0,0.0,1.0,0.0,1.0,9.8,13.0
0.7000000000000001,0.0,0.0,1.0,0.0,1.0,10.6,5.0
0.7000000000000001,0.1,0.0,1.0,0.0,1.0,10.6,5.8
0.7000000000000001,0.2,0.0,1.0,0.0,1.0,10.6,6.6
0.7000000000000001,0.30000000000000004,0.0,1.0,0.0,1.0,10.6,7.4
0.7000000000000001,0.4,0.0,1.0,0.0,1.0,10.6,8.2
0.7000000000000001,0.5,0.0,1.0,0.0,1.0,10.6,9.0
0.7000000000000001,0.6000000000000001,0.0,1.0,0.0,1.0,10.6,9.8
0.7000000000000001,0.7000000000000001,0.0,1.0,0.0,1.0,10.6,10.6
0.7000000000000001,0.8,0.0,1.0,0.0,1.0,10.6,11.4
0.7000000000000001,0.9,0.0,1.0,0.0,1.0,10.6,12.2
0.7000000000000001,1.0,0.0,1.0,0.0,1.0,10.6,13.0
0.8,0.0,0.0,1.0,0.0,1.0,11.4,5.0
0.8,0.1,0.0,1.0,0.0,1.0,11.4,5.8
0.8,0.2,0.0,1.0,0.0,1.0,11.4,6.6
0.8,0.30000000000000004,0.0,1.0,0.0,1.0,11.4,7.4
0.8,0.4,0.0,1.0,0.0,1.0,11.4,8.2
0.8,0.5,0.0,1.0,0.0,1.0,11.4,9.0
0.8,0.6000000000000001,0.0,1.0,0.0,1.0,11.4,9.8
0.8,0.7000000000000001,0.0,1.0,0.0,1.0,11.4,10.6
0.8,0.8,0.0,1.0,0.0,1.0,11.4,11.4
0.8,0.9,0.0,1.0,0.0,1.0,11.4,12.2
0.8,1.0,0.0,1.0,0.0,1.0,11.4,13.0
0.9,0.0,0.0,1.0,0.0,1.0,12.2,5.0
0.9,0.1,0.0,1.0,0.0,1.0,12.2,5.8
0.9,0.2,0.0,1.0,0.0,1.0,12.2,6.6
0.9,0.30000000000000004,0.0,1.0,0.0,1.0,12.2,7.4
0.9,0.4,0.0,1.0,0.0,1.0,12.2,8.2
0.9,0.5,0.0,1.0,0.0,1.0,12.2,9.0
0.9,0.6000000000000001,0.0,1.0,0.0,1.0,12.2,9.8
0.9,0.7000000000000001,0.0,1.0,0.0,1.0,12.2,10.6
0.9,0.8,0.0,1.0,0.0,1.0,12.2,11.4
0.9,0.9,0.0,1.0,0.0,1.0,12.2,12.2
0.9,1.0,0.0,1.0,0.0,1.0,12.2,13.0
1.0,0.0,0.0,1.0,0.0,1.0,13.0,5.0
1.0,0.1,0.0,1.0,0.0,1.0,13.0,5.8
1.0,0.2,0.0,1.0,0.0,1.0,13.0,6.6
1.0,0.30000000000000004,0.0,1.0,0.0,1.0,13.0,7.4
1.0,0.4,0.0,1.0,0.0,1.0,13.0,8.2
1.0,0.5,0.0,1.0,0.0,1.0,13.0,9.0
1.0,0.6000000000000001,0.0,1.0,0.0,1.0,13.0,9.8
1.0,0.7000000000000001,0.0,1.0,0.0,1.0,13.0,10.6
1.0,0.8,0.0,1.0,0.0,1.0,13.0,11.4
1.0,0.9,0.0,1.0,0.0,1.0,13.0,12.2
1.0,1.0,0.0,1.0,0.0,1.0,13.0,13.0


==> csv/reciprocity_ultimatum/ultimatum_swne_filtered.txt <==
theta1,theta2,r,s,t,g,p1,p2
0.0,0.0,1.0,0.0,0.0,1.0,9.0,1.0
0.0,0.1,0.666667,0.333333,0.444444,0.555556,5.0,2.0
0.0,0.2,0.571429,0.428571,0.444444,0.555556,5.0,2.428571
0.0,0.30000000000000004,0.545455,0.454545,0.444444,0.555556,5.0,2.545455
0.0,0.4,0.533333,0.466667,0.444444,0.555556,5.0,2.6
0.0,0.5,0.526316,0.473684,0.444444,0.555556,5.0,2.631579
0.0,0.6000000000000001,0.521739,0.478261,0.444444,0.555556,5.0,2.652174
0.0,0.7000000000000001,0.518519,0.481481,0.444444,0.555556,5.0,2.666667
0.0,0.8,0.516129,0.483871,0.444444,0.555556,5.0,2.677419
0.0,0.9,0.514286,0.485714,0.444444,0.555556,5.0,2.685714
0.0,1.0,0.512821,0.487179,0.444444,0.555556,5.0,2.692308
0.1,0.0,0.0,1.0,0.40078,0.59922,5.196491,5.0
0.1,0.1,0.668879,0.331121,0.40078,0.59922,5.196491,1.990045
0.1,0.2,0.57224,0.42776,0.40078,0.59922,5.196491,2.424922
0.1,0.30000000000000004,0.545947,0.454053,0.40078,0.59922,5.196491,2.543239
0.1,0.4,0.533686,0.466314,0.40078,0.59922,5.196491,2.598412
0.1,0.5,0.526591,0.473409,0.40078,0.59922,5.196491,2.630342
0.1,0.6000000000000001,0.521964,0.478036,0.40078,0.59922,5.196491,2.651161
0.1,0.7000000000000001,0.518709,0.481291,0.40078,0.59922,5.196491,2.66581
0.1,0.8,0.516294,0.483706,0.40078,0.59922,5.196492,2.676677
0.1,0.9,0.514432,0.485568,0.40078,0.59922,5.196491,2.685058
0.1,1.0,0.512951,0.487049,0.40078,0.59922,5.196491,2.69172
0.2,0.0,0.0,1.0,0.166666,0.833334,6.250002,5.0
0.2,0.1,0.681817,0.318183,0.166667,0.833333,6.25,1.931822
0.2,0.2,0.576923,0.423077,0.166667,0.833333,6.25,2.403847
0.2,0.30000000000000004,0.54878,0.45122,0.166667,0.833333,6.25,2.530489
0.2,0.4,0.535714,0.464286,0.166667,0.833333,6.25,2.589286
0.2,0.5,0.528169,0.471831,0.166667,0.833333,6.25,2.62324
0.2,0.6000000000000001,0.523256,0.476744,0.166667,0.833333,6.25,2.645349
0.2,0.7000000000000001,0.519802,0.480198,0.166667,0.833333,6.25,2.660891
0.2,0.8,0.517241,0.482759,0.166667,0.833333,6.25,2.672414
0.2,0.9,0.515267,0.484733,0.166667,0.833333,6.25,2.681298
0.2,1.0,0.513699,0.486301,0.166667,0.833333,6.25,2.688356
0.30000000000000004,0.0,0.0,1.0,0.0,1.0,7.7,5.0
0.30000000000000004,0.1,0.0,1.0,0.0,1.0,7.7,5.9
0.30000000000000004,0.2,0.0,1.0,0.0,1.0,7.7,6.8
0.30000000000000004,0.30000000000000004,0.0,1.0,0.0,1.0,7.7,7.7
0.30000000000000004,0.4,0.0,1.0,0.0,1.0,7.7,8.6
0.30000000000000004,0.5,0.0,1.0,0.0,1.0,7.7,9.5
0.30000000000000004,0.6000000000000001,0.0,1.0,0.0,1.0,7.7,10.4
0.30000000000000004,0.7000000000000001,0.0,1.0,0.0,1.0,7.7,11.3
0.30000000000000004,0.8,0.0,1.0,0.0,1.0,7.7,12.2
0.30000000000000004,0.9,0.0,1.0,0.0,1.0,7.7,13.1
0.30000000000000004,1.0,0.0,1.0,0.0,1.0,7.7,14.0
0.4,0.0,0.0,1.0,0.0,1.0,8.6,5.0
0.4,0.1,0.0,1.0,0.0,1.0,8.6,5.9
0.4,0.2,0.0,1.0,0.0,1.0,8.6,6.8
0.4,0.30000000000000004,0.0,1.0,0.0,1.0,8.6,7.7
0.4,0.4,0.0,1.0,0.0,1.0,8.6,8.6
0.4,0.5,0.0,1.0,0.0,1.0,8.6,9.5
0.4,0.6000000000000001,0.0,1.0,0.0,1.0,8.6,10.4
0.4,0.7000000000000001,0.0,1.0,0.0,1.0,8.6,11.3
0.4,0.8,0.0,1.0,0.0,1.0,8.6,12.2
0.4,0.9,0.0,1.0,0.0,1.0,8.6,13.1
0.4,1.0,0.0,1.0,0.0,1.0,8.6,14.0
0.5,0.0,0.0,1.0,0.0,1.0,9.5,5.0
0.5,0.1,0.0,1.0,0.0,1.0,9.5,5.9
0.5,0.2,0.0,1.0,0.0,1.0,9.5,6.8
0.5,0.30000000000000004,0.0,1.0,0.0,1.0,9.5,7.7
0.5,0.4,0.0,1.0,0.0,1.0,9.5,8.6
0.5,0.5,0.0,1.0,0.0,1.0,9.5,9.5
0.5,0.6000000000000001,0.0,1.0,0.0,1.0,9.5,10.4
0.5,0.7000000000000001,0.0,1.0,0.0,1.0,9.5,11.3
0.5,0.8,0.0,1.0,0.0,1.0,9.5,12.2
0.5,0.9,0.0,1.0,0.0,1.0,9.5,13.1
0.5,1.0,0.0,1.0,0.0,1.0,9.5,14.0
0.6000000000000001,0.0,0.0,1.0,0.0,1.0,10.4,5.0
0.6000000000000001,0.1,0.0,1.0,0.0,1.0,10.4,5.9
0.6000000000000001,0.2,0.0,1.0,0.0,1.0,10.4,6.8
0.6000000000000001,0.30000000000000004,0.0,1.0,0.0,1.0,10.4,7.7
0.6000000000000001,0.4,0.0,1.0,0.0,1.0,10.4,8.6
0.6000000000000001,0.5,0.0,1.0,0.0,1.0,10.4,9.5
0.6000000000000001,0.6000000000000001,0.0,1.0,0.0,1.0,10.4,10.4
0.6000000000000001,0.7000000000000001,0.0,1.0,0.0,1.0,10.4,11.3
0.6000000000000001,0.8,0.0,1.0,0.0,1.0,10.4,12.2
0.6000000000000001,0.9,0.0,1.0,0.0,1.0,10.4,13.1
0.6000000000000001,1.0,0.0,1.0,0.0,1.0,10.4,14.0
0.7000000000000001,0.0,0.0,1.0,0.0,1.0,11.3,5.0
0.7000000000000001,0.1,0.0,1.0,0.0,1.0,11.3,5.9
0.7000000000000001,0.2,0.0,1.0,0.0,1.0,11.3,6.8
0.7000000000000001,0.30000000000000004,0.0,1.0,0.0,1.0,11.3,7.7
0.7000000000000001,0.4,0.0,1.0,0.0,1.0,11.3,8.6
0.7000000000000001,0.5,0.0,1.0,0.0,1.0,11.3,9.5
0.7000000000000001,0.6000000000000001,0.0,1.0,0.0,1.0,11.3,10.4
0.7000000000000001,0.7000000000000001,0.0,1.0,0.0,1.0,11.3,11.3
0.7000000000000001,0.8,0.0,1.0,0.0,1.0,11.3,12.2
0.7000000000000001,0.9,0.0,1.0,0.0,1.0,11.3,13.1
0.7000000000000001,1.0,0.0,1.0,0.0,1.0,11.3,14.0
0.8,0.0,0.0,1.0,0.0,1.0,12.2,5.0
0.8,0.1,0.0,1.0,0.0,1.0,12.2,5.9
0.8,0.2,0.0,1.0,0.0,1.0,12.2,6.8
0.8,0.30000000000000004,0.0,1.0,0.0,1.0,12.2,7.7
0.8,0.4,0.0,1.0,0.0,1.0,12.2,8.6
0.8,0.5,0.0,1.0,0.0,1.0,12.2,9.5
0.8,0.6000000000000001,0.0,1.0,0.0,1.0,12.2,10.4
0.8,0.7000000000000001,0.0,1.0,0.0,1.0,12.2,11.3
0.8,0.8,0.0,1.0,0.0,1.0,12.2,12.2
0.8,0.9,0.0,1.0,0.0,1.0,12.2,13.1
0.8,1.0,0.0,1.0,0.0,1.0,12.2,14.0
0.9,0.0,0.0,1.0,0.0,1.0,13.1,5.0
0.9,0.1,0.0,1.0,0.0,1.0,13.1,5.9
0.9,0.2,0.0,1.0,0.0,1.0,13.1,6.8
0.9,0.30000000000000004,0.0,1.0,0.0,1.0,13.1,7.7
0.9,0.4,0.0,1.0,0.0,1.0,13.1,8.6
0.9,0.5,0.0,1.0,0.0,1.0,13.1,9.5
0.9,0.6000000000000001,0.0,1.0,0.0,1.0,13.1,10.4
0.9,0.7000000000000001,0.0,1.0,0.0,1.0,13.1,11.3
0.9,0.8,0.0,1.0,0.0,1.0,13.1,12.2
0.9,0.9,0.0,1.0,0.0,1.0,13.1,13.1
0.9,1.0,0.0,1.0,0.0,1.0,13.1,14.0
1.0,0.0,0.0,1.0,0.0,1.0,14.0,5.0
1.0,0.1,0.0,1.0,0.0,1.0,14.0,5.9
1.0,0.2,0.0,1.0,0.0,1.0,14.0,6.8
1.0,0.30000000000000004,0.0,1.0,0.0,1.0,14.0,7.7
1.0,0.4,0.0,1.0,0.0,1.0,14.0,8.6
1.0,0.5,0.0,1.0,0.0,1.0,14.0,9.5
1.0,0.6000000000000001,0.0,1.0,0.0,1.0,14.0,10.4
1.0,0.7000000000000001,0.0,1.0,0.0,1.0,14.0,11.3
1.0,0.8,0.0,1.0,0.0,1.0,14.0,12.2
1.0,0.9,0.0,1.0,0.0,1.0,14.0,13.1
1.0,1.0,0.0,1.0,0.0,1.0,14.0,14.0

